Radial variation of the stellar mass functions in the globular clusters M15 and M30: clues of a non-standard IMF?

We exploit a combination of high-resolution Hubble Space Telescope and wide-field ESO-VLT observations to study the slope of the global mass function (alphaG) and its radial variation (alpha(r)) in the two dense, massive and post core-collapse globular clusters M15 and M30. The available data-set samples the clusters' Main Sequence down to 0.2 Msun and the photometric completeness allows the study of the mass function between 0.40 Msun and 0.75 Msun from the central regions out to their tidal radii. We find that both clusters show a very similar variation in alpha(r) as a function of clustercentric distance. They both exhibit a very steep variation in alpha(r) in the central regions, which then attains almost constant values in the outskirts. Such a behavior can be interpreted as the result of long-term dynamical evolution of the systems driven by mass-segregation and mass-loss processes. We compare these results with a set of direct N-body simulations and find that they are only able to reproduce the observed values of alpha(r) and alphaG at dynamical ages (t/trh) significantly larger than those derived from the observed properties of both clusters. We investigate possible physical mechanisms responsible for such a discrepancy and argue that both clusters might be born with a non-standard (flatter/bottom-lighter) initial mass function.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
